The turbulent gas structure in the centers of NGC253 and the Milky Way

We compare molecular gas properties in the starbursting center of NGC253 and the Milky Way Galactic Center (GC) on scales of ~1-100 pc using dendograms and resolution-, area- and noise-matched datasets in CO (1-0) and CO (3-2). We find that the size-line width relations in NGC253 and the GC have similar slope, but NGC253 has larger line widths by factors of ~2-3. The $\sigma^2/R$ dependency on column density shows that, in the GC, on scales of 10-100 pc the kinematics of gas over $N>3\times10^{21}$ cm$^{-2}$ are compatible with gravitationally bound structures. In NGC253 this is only the case for column densities $N>3\times10^{22}$ cm$^{-2}$. The increased line widths in NGC253 originate in the lower column density gas. This high-velocity dispersion, not gravitationally self-bound gas is likely in transient structures created by the combination of high average densities and feedback in the starburst. The high densities turns the gas molecular throughout the volume of the starburst, and the injection of energy and momentum by feedback significantly increases the velocity dispersion at a given spatial scale over what is observed in the GC.

==> MRF.density-virial.txt <==
Title: The turbulent gas structure in the centers of NGC253 and the Milky Way
Authors: Krieger N., Bolatto A.D., Koch E., Leroy A.K., Rosolowsky E., Walter F., Weiss A., Eden D.J., Levy R.C., Meier D.S., Mills E.A.C., Moore T., Ott J., Su Y., Veilleux S.
Table: density-virial relation
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
Bytes Format Units      Label        Explanations
--------------------------------------------------------------------------------
 1- 6 A6     ---        galaxy       source
 9-16 A7     ---        CO           CO transition
19-26 F3.2   1/cm2      N-min        Lower edge of N bin
30-37 F3.2   1/cm2      N-max        Upper edge of N bin
41-46 F3.2   km2/s2/pc  sigma2/R-min Lower bound of sigma2/R distribution (16th percentile)
50-55 F3.2   km2/s2/pc  sigma2/R-med Median of sigma2/R distribution (50th percentile)
59-64 F3.2   km2/s2/pc  sigma2/R-max Upper bound of sigma2/R distribution (84th percentile)
--------------------------------------------------------------------------------
Note (1): 
--------------------------------------------------------------------------------
NGC253   CO(1-0)   1.19e+20   2.12e+20     2.00     3.01     3.24
NGC253   CO(1-0)   2.12e+20   3.77e+20     2.64     4.48     8.45
NGC253   CO(1-0)   3.77e+20   6.71e+20     3.55     7.32    17.04
NGC253   CO(1-0)   6.71e+20   1.19e+21     4.17     8.64    22.87
NGC253   CO(1-0)   1.19e+21   2.12e+21     2.88    10.09    27.22
NGC253   CO(1-0)   2.12e+21   3.77e+21     3.32     8.62    18.79
NGC253   CO(1-0)   3.77e+21   6.71e+21     3.07     7.19    33.00
NGC253   CO(1-0)   6.71e+21   1.19e+22     3.62     5.88    13.59
NGC253   CO(1-0)   1.19e+22   2.12e+22     4.91    12.57    21.77
NGC253   CO(1-0)   2.12e+22   3.77e+22     6.51    10.73    12.18
NGC253   CO(1-0)   3.77e+22   6.71e+22    11.25    15.20    16.87
NGC253   CO(1-0)   6.71e+22   1.19e+23    33.55    57.57    66.93
GC       CO(1-0)   1.25e+20   2.23e+20     0.33     0.41     0.42
GC       CO(1-0)   2.23e+20   3.96e+20     0.25     0.51     1.15
GC       CO(1-0)   3.96e+20   7.05e+20     0.28     0.55     2.03
GC       CO(1-0)   7.05e+20   1.25e+21     0.22     0.91     2.38
GC       CO(1-0)   1.25e+21   2.23e+21     0.30     0.84     1.48
GC       CO(1-0)   2.23e+21   3.96e+21     0.26     1.08     4.00
GC       CO(1-0)   3.96e+21   7.05e+21     0.59     2.55     7.42
GC       CO(1-0)   7.05e+21   1.25e+22     2.66     8.98    14.54
GC       CO(1-0)   1.25e+22   2.23e+22     8.79    12.34    34.52
GC       CO(1-0)   2.23e+22   3.96e+22    13.50    30.10    33.19
GC       CO(1-0)   3.96e+22   7.05e+22    19.88    30.57    35.43
NGC253   CO(3-2)   1.81e+20   3.22e+20     2.73     5.16     7.84
NGC253   CO(3-2)   3.22e+20   5.72e+20     5.95    10.02    17.03
NGC253   CO(3-2)   5.72e+20   1.02e+21     8.86    17.85    37.75
NGC253   CO(3-2)   1.02e+21   1.81e+21     8.54    19.70    49.13
NGC253   CO(3-2)   1.81e+21   3.22e+21     8.28    17.27    45.16
NGC253   CO(3-2)   3.22e+21   5.72e+21     7.49    15.73    39.11
NGC253   CO(3-2)   5.72e+21   1.02e+22     7.68    15.18    37.63
NGC253   CO(3-2)   1.02e+22   1.81e+22     9.64    18.42    39.06
NGC253   CO(3-2)   1.81e+22   3.22e+22    12.61    22.18    50.73
NGC253   CO(3-2)   3.22e+22   5.72e+22    13.87    24.84    52.77
NGC253   CO(3-2)   5.72e+22   1.02e+23    20.55    48.91    84.90
NGC253   CO(3-2)   1.02e+23   1.81e+23    25.97    43.40    78.82
NGC253   CO(3-2)   1.81e+23   3.22e+23    39.87    49.43   158.04
GC       CO(3-2)   5.85e+19   1.04e+20     0.32     0.83     1.43
GC       CO(3-2)   1.04e+20   1.85e+20     0.49     1.27     3.42
GC       CO(3-2)   1.85e+20   3.29e+20     0.70     2.30     7.73
GC       CO(3-2)   3.29e+20   5.85e+20     1.21     4.46    12.73
GC       CO(3-2)   5.85e+20   1.04e+21     1.52     6.55    18.00
GC       CO(3-2)   1.04e+21   1.85e+21     4.41    10.52    28.59
GC       CO(3-2)   1.85e+21   3.29e+21     8.04    17.00    36.39
GC       CO(3-2)   3.29e+21   5.85e+21     5.32    12.42    35.36
GC       CO(3-2)   5.85e+21   1.04e+22    11.96    29.41    42.91
GC       CO(3-2)   1.04e+22   1.85e+22    18.91    38.64    52.91
GC       CO(3-2)   1.85e+22   3.29e+22    46.17    48.85    53.70


==> MRF.size-linewidth.txt <==
Title: The turbulent gas structure in the centers of NGC253 and the Milky Way
Authors: Krieger N., Bolatto A.D., Koch E., Leroy A.K., Rosolowsky E., Walter F., Weiss A., Eden D.J., Levy R.C., Meier D.S., Mills E.A.C., Moore T., Ott J., Su Y., Veilleux S.
Table: size-linewidth relation
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
Bytes Format Units      Label        Explanations
--------------------------------------------------------------------------------
 1- 6 A6     ---        galaxy       source
 9-16 A7     ---        CO           CO transition
19-24 F3.2   pc         R-min        Lower edge of R bin
28-33 F3.2   pc         R-max        Upper edge of R bin
37-42 F3.2   km/s       sigma-min    Lower bound of sigma distribution (16th percentile)
46-51 F3.2   km/s       sigma-med    Median of sigma distribution (50th percentile)
55-60 F3.2   km/s       sigma-max    Upper bound of sigma distribution (84th percentile)
--------------------------------------------------------------------------------
Note (1): 
--------------------------------------------------------------------------------
NGC253   CO(1-0)     5.35     6.74     4.55     6.33     9.16
NGC253   CO(1-0)     6.74     8.48     4.63     6.86    10.79
NGC253   CO(1-0)     8.48    10.68     5.53     7.84    13.21
NGC253   CO(1-0)    10.68    13.44     6.08     9.38    14.27
NGC253   CO(1-0)    13.44    16.92     7.11    11.34    18.45
NGC253   CO(1-0)    16.92    21.30     8.68    15.86    21.75
NGC253   CO(1-0)    21.30    26.82    10.77    19.47    27.79
NGC253   CO(1-0)    26.82    33.76     8.07    17.00    30.94
NGC253   CO(1-0)    33.76    42.50    16.84    28.12    46.17
NGC253   CO(1-0)    42.50    53.51    19.16    26.63    44.13
NGC253   CO(1-0)    53.51    67.36    41.73    47.72    53.70
GC       CO(1-0)     7.63     9.61     2.09     3.40     5.28
GC       CO(1-0)     9.61    12.10     1.89     3.05     6.27
GC       CO(1-0)    12.10    15.23     2.36     3.43     6.58
GC       CO(1-0)    15.23    19.18     1.99     4.54     8.38
GC       CO(1-0)    19.18    24.14     2.12     3.93    10.36
GC       CO(1-0)    24.14    30.39     2.78     5.46    16.79
GC       CO(1-0)    30.39    38.26     3.19     7.52    17.10
GC       CO(1-0)    38.26    48.17     6.81    29.75    39.62
GC       CO(1-0)    48.17    60.64     8.99    14.18    38.44
GC       CO(1-0)    60.64    76.34     4.35    44.29    45.28
NGC253   CO(3-2)     0.49     0.62     2.24     2.87     4.10
NGC253   CO(3-2)     0.62     0.78     2.22     3.17     4.65
NGC253   CO(3-2)     0.78     0.98     2.53     3.71     5.66
NGC253   CO(3-2)     0.98     1.23     3.00     4.35     6.81
NGC253   CO(3-2)     1.23     1.55     3.35     4.99     7.86
NGC253   CO(3-2)     1.55     1.95     3.93     5.76     9.13
NGC253   CO(3-2)     1.95     2.46     4.42     6.69    10.73
NGC253   CO(3-2)     2.46     3.09     4.94     7.43    11.69
NGC253   CO(3-2)     3.09     3.89     6.24     9.31    14.06
NGC253   CO(3-2)     3.89     4.90     7.00    10.70    16.75
NGC253   CO(3-2)     4.90     6.17     8.14    13.33    20.37
NGC253   CO(3-2)     6.17     7.77     9.16    11.94    23.16
NGC253   CO(3-2)     7.77     9.78     9.42    17.68    27.99
NGC253   CO(3-2)     9.78    12.31    12.75    21.13    26.05
NGC253   CO(3-2)    12.31    15.50    14.00    23.03    30.71
GC       CO(3-2)     0.80     1.01     1.00     1.56     3.08
GC       CO(3-2)     1.01     1.27     1.10     1.84     3.52
GC       CO(3-2)     1.27     1.60     1.16     2.18     4.19
GC       CO(3-2)     1.60     2.02     1.17     2.50     5.24
GC       CO(3-2)     2.02     2.54     1.23     2.96     6.23
GC       CO(3-2)     2.54     3.19     1.27     3.76     7.07
GC       CO(3-2)     3.19     4.02     1.28     3.88     7.67
GC       CO(3-2)     4.02     5.06     1.40     4.31     8.27
GC       CO(3-2)     5.06     6.37     1.81     7.28    12.30
GC       CO(3-2)     6.37     8.02     1.92     6.32    12.53
GC       CO(3-2)     8.02    10.10     2.43     9.55    17.71
GC       CO(3-2)    10.10    12.72     6.96    13.81    20.60
GC       CO(3-2)    12.72    16.01     7.92    12.67    23.34
GC       CO(3-2)    16.01    20.16     9.70    11.51    19.94


==> MRF.size-luminosity.txt <==
Title: The turbulent gas structure in the centers of NGC253 and the Milky Way
Authors: Krieger N., Bolatto A.D., Koch E., Leroy A.K., Rosolowsky E., Walter F., Weiss A., Eden D.J., Levy R.C., Meier D.S., Mills E.A.C., Moore T., Ott J., Su Y., Veilleux S.
Table: size-luminosity relation
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
Bytes Format Units      Label        Explanations
--------------------------------------------------------------------------------
 1- 6 A6     ---        galaxy       source
 9-16 A7     ---        CO           CO transition
19-24 F3.2   pc         R-min        Lower edge of R bin
28-33 F3.2   pc         R-max        Upper edge of R bin
37-44 E1.2   K.km/s.pc2 L-min        Lower bound of L distribution (16th percentile)
48-55 E1.2   K.km/s.pc2 L-med        Median of L distribution (50th percentile)
59-66 E1.2   K.km/s.pc2 L-max        Upper bound of L distribution (84th percentile)
--------------------------------------------------------------------------------
Note (1): 
--------------------------------------------------------------------------------
NGC253   CO(1-0)     5.35     6.74   2.56e+03   4.88e+03   8.33e+03
NGC253   CO(1-0)     6.74     8.48   3.87e+03   7.31e+03   1.71e+04
NGC253   CO(1-0)     8.48    10.68   7.49e+03   1.50e+04   3.53e+04
NGC253   CO(1-0)    10.68    13.44   1.20e+04   2.56e+04   6.89e+04
NGC253   CO(1-0)    13.44    16.92   2.75e+04   5.93e+04   1.18e+05
NGC253   CO(1-0)    16.92    21.30   4.52e+04   9.04e+04   1.83e+05
NGC253   CO(1-0)    21.30    26.82   8.22e+04   1.59e+05   4.09e+05
NGC253   CO(1-0)    26.82    33.76   1.39e+05   2.90e+05   7.90e+05
NGC253   CO(1-0)    33.76    42.50   3.40e+05   6.11e+05   3.62e+06
NGC253   CO(1-0)    42.50    53.51   4.38e+05   6.68e+05   9.91e+06
NGC253   CO(1-0)    53.51    67.36   1.75e+07   3.41e+07   5.07e+07
GC       CO(1-0)     7.63     9.61   3.59e+03   8.71e+03   1.78e+04
GC       CO(1-0)     9.61    12.10   4.33e+03   1.55e+04   3.23e+04
GC       CO(1-0)    12.10    15.23   9.19e+03   2.61e+04   9.14e+04
GC       CO(1-0)    15.23    19.18   1.48e+04   4.43e+04   8.34e+04
GC       CO(1-0)    19.18    24.14   3.09e+04   8.46e+04   2.02e+05
GC       CO(1-0)    24.14    30.39   8.40e+04   1.03e+05   4.83e+05
GC       CO(1-0)    30.39    38.26   1.97e+05   3.10e+05   1.15e+06
GC       CO(1-0)    38.26    48.17   3.47e+05   5.00e+06   1.28e+07
GC       CO(1-0)    48.17    60.64   7.28e+05   1.11e+06   1.35e+07
GC       CO(1-0)    60.64    76.34   1.09e+06   2.09e+07   2.23e+07
NGC253   CO(3-2)     0.49     0.62   2.51e+01   4.52e+01   2.18e+02
NGC253   CO(3-2)     0.62     0.78   4.06e+01   8.26e+01   3.74e+02
NGC253   CO(3-2)     0.78     0.98   6.96e+01   1.57e+02   7.96e+02
NGC253   CO(3-2)     0.98     1.23   1.24e+02   2.93e+02   1.52e+03
NGC253   CO(3-2)     1.23     1.55   2.23e+02   5.97e+02   2.98e+03
NGC253   CO(3-2)     1.55     1.95   3.98e+02   1.12e+03   5.57e+03
NGC253   CO(3-2)     1.95     2.46   5.80e+02   1.79e+03   1.00e+04
NGC253   CO(3-2)     2.46     3.09   1.01e+03   2.64e+03   1.54e+04
NGC253   CO(3-2)     3.09     3.89   1.86e+03   4.58e+03   2.94e+04
NGC253   CO(3-2)     3.89     4.90   3.12e+03   8.84e+03   7.39e+04
NGC253   CO(3-2)     4.90     6.17   5.42e+03   1.20e+04   8.25e+04
NGC253   CO(3-2)     6.17     7.77   8.16e+03   3.94e+04   2.18e+05
NGC253   CO(3-2)     7.77     9.78   2.29e+04   1.02e+05   1.48e+06
NGC253   CO(3-2)     9.78    12.31   1.19e+05   1.70e+06   3.21e+06
NGC253   CO(3-2)    12.31    15.50   5.29e+04   3.02e+06   4.95e+06
GC       CO(3-2)     0.80     1.01   2.46e+01   4.81e+01   1.56e+02
GC       CO(3-2)     1.01     1.27   3.45e+01   7.48e+01   2.53e+02
GC       CO(3-2)     1.27     1.60   6.16e+01   1.49e+02   5.17e+02
GC       CO(3-2)     1.60     2.02   9.16e+01   2.73e+02   1.05e+03
GC       CO(3-2)     2.02     2.54   1.69e+02   4.99e+02   1.77e+03
GC       CO(3-2)     2.54     3.19   2.75e+02   1.01e+03   4.43e+03
GC       CO(3-2)     3.19     4.02   5.95e+02   1.52e+03   6.18e+03
GC       CO(3-2)     4.02     5.06   9.67e+02   2.58e+03   1.04e+04
GC       CO(3-2)     5.06     6.37   2.16e+03   6.63e+03   2.33e+04
GC       CO(3-2)     6.37     8.02   2.75e+03   8.51e+03   4.12e+04
GC       CO(3-2)     8.02    10.10   5.09e+03   2.18e+04   7.03e+04
GC       CO(3-2)    10.10    12.72   2.50e+04   6.60e+04   2.12e+05
GC       CO(3-2)    12.72    16.01   3.90e+04   9.57e+04   4.87e+05
GC       CO(3-2)    16.01    20.16   7.77e+04   1.26e+05   1.91e+05

